Charge collection properties of prototype sensors for the LHCb VELO upgrade

An extensive sensor testing campaign is presented, dedicated to measuring the charge collection properties of prototype candidates for the Vertex Locator (VELO) detector for the upgraded LHCb experiment. The charge collection is measured with sensors exposed to fluences of up to $8 \times 10^{15}~1~\mathrm{\,Me\kern -0.1em V}~ \mathrm{ \,n_{eq}}~{\mathrm{ \,cm}}^{-2}$, as well as with nonirradiated prototypes. The results are discussed, including the influence of different levels of irradiation and bias voltage on the charge collection properties. Charge multiplication is observed on some sensors that were nonuniformly irradiated with 24 GeV protons, to the highest fluence levels. An analysis of the charge collection near the guard ring region is also presented, revealing significant differences between the sensor prototypes. All tested sensor variants succeed in collecting the minimum required charge of 6000 electrons after the exposure to the maximum fluence.

==> mciteplus/changelog.txt <==

Changelog history of the mciteplus package
 2013/09/13
 by Michael Shell
 http://www.michaelshell.org/


*******
 2008/01/15 V1.0 initial release


*******
 2008/09/30 V1.1 changes:

 1) Corrected error message when a tail is declared again under a different
    head.

 2) Updated IEEEtranM.bst and IEEEtranMN.bst to IEEEtran.bst v1.13 code base.


*******
 2013/09/13 V1.2 changes:


 1) Add support for \citenum of natbib version 8.0 and later.
    Thanks to Joseph Wright for reporting this.

 2) Corrected bug with cross-referenced entries with backref.sty.
    Thanks to Martin Böttcher for reporting this problem.



==> mciteplus/mciteplus_code.txt <==

Bst modification and other code listings for the mciteplus package
Version 1.2, 2013/09/13

Copyright (c) 2008-2013 Michael Shell
Support site:
http://www.michaelshell.org/tex/mciteplus/


*************************************************************************
 Legal Notice:
 This code is offered as-is without any warranty either expressed or
 implied; without even the implied warranty of MERCHANTABILITY or
 FITNESS FOR A PARTICULAR PURPOSE!  User assumes all risk.
 In no event shall any contributor to this code be liable for any damages
 or losses, including, but not limited to, incidental, consequential, or
 any other damages, resulting from the use or misuse of any information
 contained here.

 All comments are the opinions of their respective authors.

 This work is distributed under the LaTeX Project Public License (LPPL)
 ( http://www.latex-project.org/ ) version 1.3, and may be freely used,
 distributed and modified. A copy of the LPPL, version 1.3, is included
 in the base LaTeX documentation of all distributions of LaTeX released
 2003/12/01 or later.
 Retain all contribution notices and credits.
 ** Modified files should be clearly indicated as such, including  **
 ** renaming them and changing author support contact information. **
**********************************************************************





***** start mciteplus begin.bib ****

FUNCTION {begin.bib}
{ preamble$ empty$
    'skip$
    { preamble$ write$ newline$ }
  if$
  "\ifx\mcitethebibliography\mciteundefinedmacro"
  write$ newline$
  "\PackageError{unsrtM.bst}{mciteplus.sty has not been loaded}"
  write$ newline$
  "{This bibstyle requires the use of the mciteplus package.}\fi"
  write$ newline$
  "\begin{mcitethebibliography}{"  longest.label  * "}" * write$ newline$
}

***** end mciteplus begin.bib ****




***** start mciteplus begin.bib, more advanced example ****

FUNCTION {begin.bib}
{ preamble$ empty$
    'skip$
    { preamble$ write$ newline$ }
  if$
  "\ifx\mcitethebibliography\mciteundefinedmacro"
  write$ newline$
  "\PackageError{unsrtM.bst}{mciteplus.sty has not been loaded}"
  write$ newline$
  "{This bibstyle requires the use of the mciteplus package.}\fi"
  write$ newline$
  "\begin{mcitethebibliography}{"  longest.label  * "}" * write$ newline$
  "\mciteSetBstSublistMode{b}"
  write$ newline$
  "\mciteSetBstMaxWidthForm{subitem}{\alph{mcitesubitemcount})}"
  write$ newline$
  "\mciteSetBstSublistLabelBeginEnd{\mcitemaxwidthsubitemform\space}"
  write$ newline$
  "{\relax}{\relax}"
  write$ newline$
}

***** end mciteplus begin.bib, more advanced example ****




***** start mciteplus end.bib ****

FUNCTION {end.bib}
{ newline$
  "\end{mcitethebibliography}" write$ newline$
}

***** end mciteplus end.bib ****





***** start mciteplus fin.entry ****

% mciteplus fin.entry
%
% pushes true (1), if add.period$ would add a period to the string on the stack
% pushes false (0), otherwise
% Uses text.length$ to avoid full string comparison and two copies of string.
% Requires one copy of string on stack.
INTEGERS {would.add.period.textlen}
FUNCTION {would.add.period}
{ duplicate$
  add.period$
  text.length$
  'would.add.period.textlen :=
  duplicate$
  text.length$
  would.add.period.textlen =
    { #0 }
    { #1 }
  if$
}

FUNCTION {fin.entry}
{ would.add.period
    { "\relax" * write$ newline$
      "\mciteBstWouldAddEndPuncttrue" write$ newline$
      "\mciteSetBstMidEndSepPunct{\mcitedefaultmidpunct}"
      write$ newline$
      "{\mcitedefaultendpunct}{\mcitedefaultseppunct}\relax"
    }
    { "\relax" * write$ newline$
      "\mciteBstWouldAddEndPunctfalse" write$ newline$
      "\mciteSetBstMidEndSepPunct{\mcitedefaultmidpunct}"
      write$ newline$
      "{}{\mcitedefaultseppunct}\relax"
    }
  if$
  write$
  newline$
  "\EndOfBibitem" write$
}
% end mciteplus fin.entry

***** end mciteplus fin.entry ****





***** start mciteplus mcitetail field and sort key adjust support ****

% mciteplus mcitetail field and sort key adjust support
INTEGERS {mcitetailcnt is.mcitetail}
STRINGS  {mciteheadsortkey}
% convert the strings "yes" or "no" to #1 or #0 respectively
FUNCTION {mciteplus.yes.no.to.int}
{ "l" change.case$ duplicate$
    "yes" =
    { pop$ #1 }
    { duplicate$ "no" =
        { pop$ #0 }
        { "unknown boolean " quote$ * swap$ * quote$ *
          " in " * cite$ * warning$
          #0
        }
      if$
    }
  if$
}
FUNCTION {mciteplustail.adj.sort.key}
{ mcitetail
  empty$
    { #0 'is.mcitetail := }
    { mcitetail
      mciteplus.yes.no.to.int
      'is.mcitetail :=
    }
  if$
  is.mcitetail
    { #1 mcitetailcnt +
      'mcitetailcnt :=
      mciteheadsortkey
      "__" *
      "000000000"
      mcitetailcnt
      int.to.str$
      *
      #-1 #10 substring$
      *
      'sort.key$ :=
    }
    { #0 'mcitetailcnt :=
      sort.key$ 'mciteheadsortkey :=
    }
  if$
}
% END mciteplus mcitetail field support

***** end mciteplus mcitetail field and sort key adjust support ****





***** REVTeX Patch code to prevent BibTeX from seeing endnotes *****


% Patch REVTeX to prevent BibTeX from seeing endnotes as citations
% Insert just after REVTeX is loaded
\makeatletter
\let\@ORGREVTEXendnotemark\@endnotemark
\let\@ORGREVTEX@makefnmark@cite\@makefnmark@cite
\def\@endnotemark{\bgroup\@fileswfalse\@ORGREVTEXendnotemark\egroup}
\def\@makefnmark@cite{\bgroup\@fileswfalse\@ORGREVTEX@makefnmark@cite\egroup}
\makeatother


***** END REVTeX Patch Code *****

EOF

